Optically Informed Searches of High-Energy Neutrinos from Interaction-Powered Supernovae

The interaction between the ejecta of supernovae (SNe) of Type IIn and a dense circumstellar medium (CSM) can efficiently generate thermal UV/optical radiation and lead to the emission of neutrinos in the $1$-$10^{3}$~TeV range. We investigate the connection between the neutrino signal detectable at the IceCube Neutrino Observatory and the electromagnetic signal observable by optical wide-field, high-cadence surveys to outline the best strategy for upcoming follow-up searches. We outline a semi-analytical model that connects the optical lightcurve properties to the SN parameters and find that a large peak luminosity (${L_{\rm{peak}}\gtrsim 10^{43}-10^{44}\,\mathrm{erg \,s^{-1}}}$) and an average rise time ($t_{\rm{rise}}\gtrsim 10-40$~days) are necessary for copious neutrino emission. Nevertheless, the most promising $ L_{\rm{peak}}$ and $t_{\rm{rise}}$ can be obtained for SN configurations that are not optimal for neutrino emission. Such ambiguous correspondence between the optical lightcurve properties and the number of IceCube neutrino events implies that relying on optical observations only, a range of expected neutrino events should be considered (e.g.~the expected number of neutrino events can vary up to two orders of magnitude for some among the brightest SNe IIn observed by the Zwicky Transient Facility up to now, SN 2020usa and SN 2020in). In addition, the peak in the high-energy neutrino curve should be expected a few $t_{\rm{rise}}$ after the peak in the optical lightcurve. Our findings highlight that it is crucial to infer the SN properties from multi-wavelength observations rather than focusing on the optical band only to enhance upcoming neutrino searches.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
